ARS Leptogenesis

We review the current status of the leptogenesis scenario originally proposed by Akhmedov, Rubakov and Smirnov (ARS). It takes place in the parametric regime where the right-handed neutrinos are at the electroweak scale or below and the CP-violating effects are induced by the coherent superposition of different right-handed mass eigenstates. Two main theoretical approaches to derive quantum kinetic equations, the Hamiltonian time evolution as well as the Closed-Time-Path technique are presented, and we discuss their relations. For scenarios with two right-handed neutrinos, we chart the viable parameter space. Both, a Bayesian analysis, that determines the most likely configurations for viable leptogenesis given different variants of flat priors, and a determination of the maximally allowed mixing between the light, mostly left-handed, and heavy, mostly right-handed, neutrino states are discussed. Rephasing invariants are shown to be a useful tool to classify and to understand various distinct contributions to ARS leptogenesis that can dominate in different parametric regimes. While these analyses are carried out for the parametric regime where initial asymmetries are generated predominantly from lepton-number conserving, but flavor violating effects, we also review the contributions from lepton-number violating operators and identify the regions of parameter space where these are relevant.

==> changelogValencia.txt <==
p. 1: specified CP, $L$

specified v=246 GeV

consistently written M_\nu, M_\nu^{\rm diag} (1502.00477 uses lower case m, but other chapters also use capital M, thus so be it). Changes after Eq. (1), in (3) and after, (6)

explained y in Eq. (1)

p. 3 added "baryon number $B$", "Charge" C ....; $Y/M$ -> $Y$ and $M$, explanation of M_P^*, consequently dropped a term after Eq. (43)


before Eq. (7): I would not contrast the absorptive part of one loop amplitudes with oscillations because in some regimes, they can agree, which is one of the main messages of the accompanying article on resonant leptogenesis, which I would not like to contradict. I have therefore added a footnote and slightly paraphrased the pertaining sentence.

p. 5, changed Eq. (11) according to conventions for fields

after (21) resumed -> resummed

after (39), defined $L_\alpha$

Eq. (44) remove redundant Eq. for \mu_\alpha

between (93,94) inserted "for"

perhaps you want to check my comment at the end of Section 6.2

acknowldegements added

capitalized eq.->Eq.

changed $\rm L$->$L$, $l$->$\ell$ (DANIELE: PL. CHANGE FIG. 7 ACCORDINGLY), Y_B -> Y_{\Delta B} (WOULD BE NICE TO CHANGE figure labels, if possible, but also OK as it stands)

introduced abbreviations such as SM




Suggestions/questions:

Shall we introduce in Section 1 $U$ and $\theta$ in accordance with the conventions for the review volume? Further down the road, the use of $U$ appears to be in line with the conventions (even though then the absolute values may be dropped).

Let me know whether we should comply with the conventions to change $M$->$M_N$. As the responsible editor, I vote for this change but since this may not look pretty in Sec. 3, it would be good to have your OK on this.

It appears now that we are implying that ARS refers to leptogenesis with RH masses below the EW scale, where the freeze-in occurs via sphaleron freeze out, *and* where the main contributions are intially LNC but LFV (Daniele, as I read his part, is not referring to the initially LNV contributions as ARS). Personally, I would favor to call everything ARS, but I can also go with the present status. Howver, we can also make this more clear, i.e. in the introduction. Therefore two questions to all parties:
1. Shall we refer to ARS as the initially LNC case only or to both, LNC and LNV?
2. Either way, to clarify this, this may require an addition to the introduction as well as rewordings in several instances of the text. Would you agree if I did this or would you volunteer to carry this out, or do you think the present text is just fine?


